A statistical analysis of particle trajectories in living cells

Recent advances in molecular biology and fluorescence microscopy imaging have made possible the inference of the dynamics of single molecules in living cells. Such inference allows to determine the organization and function of the cell. The trajectories of particles in the cells, computed with tracking algorithms, can be modelled with diffusion processes. Three types of diffusion are considered : (i) free diffusion; (ii) subdiffusion or (iii) superdiffusion. The Mean Square Displacement (MSD) is generally used to determine the different types of dynamics of the particles in living cells (Qian, Sheetz and Elson 1991). We propose here a non-parametric three-decision test as an alternative to the MSD method. The rejection of the null hypothesis -- free diffusion -- is accompanied by claims of the direction of the alternative (subdiffusion or a superdiffusion). We study the asymptotic behaviour of the test statistic under the null hypothesis, and under parametric alternatives which are currently considered in the biophysics literature, (Monnier et al,2012) for example. In addition, we adapt the procedure of Benjamini and Hochberg (2000) to fit with the three-decision test setting, in order to apply the test procedure to a collection of independent trajectories. The performance of our procedure is much better than the MSD method as confirmed by Monte Carlo experiments. The method is demonstrated on real data sets corresponding to protein dynamics observed in fluorescence microscopy.

==> fig/msd_curve_cut.txt <==
lag conf_int_inf conf_int_sup feder_inf feder_sup
0 0 0 0 0
1 1.33908706803181 2.7729829525237 1 1
2 2.41867638963222 6.0383620528272 1.86606598307361 2.14354692507259
3 3.30585536494109 9.74127766890085 2.68787537952229 3.34836952210171
4 3.98044199212205 13.9805968615244 3.4822022531845 4.59479341998814
5 4.52472226404796 18.4717884652303 4.25669961260392 5.8730947154401
6 4.95750607659689 23.2809748125083 5.01575281246762 7.17738719310789
7 5.28215970229389 28.6740239124872 5.76219877795131 8.50369830827347
8 5.54863880589424 34.0944242361073 6.49801917084988 9.84915530675933
9 5.77747063150696 40.1652859627054 7.22467405584208 11.2115784565397
10 5.9039728741124 46.9366564165843 7.94328234724282 12.5892541179417
11 5.91961880271178 53.9613038212252 8.6547278641645 13.9807977673116
12 5.88257749790309 61.1621363850601 9.35972570285164 15.3850662478418
13 5.89584552011379 68.7097115122462 10.0588658697943 16.8010988701508
14 5.97968613496731 77.4045078341465 10.7526431272433 18.2280763604446
15 5.96620653306801 85.9759873024485 11.4414780867401 19.6652913455963
16 5.90116001052333 94.315970066014 12.1257325320832 21.1121265723663
17 6.00669186587499 103.30884065065 12.8057208137257 22.5680384731048
18 5.7950798000048 111.540187619869 13.4817184944014 24.0325445257256
19 5.44971765312533 119.790202337055 14.1539690253666 25.50521336828
20 5.0951268577092 129.088382576055 14.822688982139 26.9856569534713

==> fig/power_benj_100.dat <==
prop_h0 FDR_benj dFDR_benj p_sub_benj p_sup_benj FDR_benj_ad dFDR_benj_ad p_sub_benj_ad p_sup_benj_ad
0 0 3.47306672560088e-05 0.738376162383758 0.786213378662134 0 0.00237331256565956 0.915074492550729 0.912772722727661
0.2 0.0101431204277587 1.71300169067032e-05 0.695590440955905 0.762236276372364 0.0366513907061279 0.000138178382125693 0.910823917608266 0.878769623037696
0.4 0.0209559248140676 1.09962771860319e-05 0.642355764423562 0.736166383361663 0.0420610010878227 4.09127982290079e-05 0.778982101789803 0.807819218078181
0.6 0.0313355788684241 6.78093110229207e-06 0.557559244075594 0.694855514448555 0.0460858727645481 6.0823410746483e-06 0.642770722927714 0.736456354364569
0.8 0.0395555330815515 0 0.410708929107084 0.617408259174084 0.0470818174068697 0 0.445045495450453 0.634936506349365


==> fig/power_benj_200.dat <==
prop_h0 FDR_benj dFDR_benj p_sub_benj p_sup_benj FDR_benj_ad dFDR_benj_ad p_sub_benj_ad p_sup_benj_ad
0 0 3.23256413343159e-05 0.740441955804428 0.786503349665051 0 0.00358214447293009 0.95989301069892 0.951293870612857
0.2 0.0101166123846587 3.51020776674882e-05 0.695649185081494 0.762847465253479 0.0337006223761222 0.000137398802410242 0.902848465153487 0.874070092990701
0.4 0.0209670966732002 2.01105052981675e-05 0.641874145918748 0.737024630870244 0.0398222612733456 4.63859545509732e-05 0.773479318734793 0.806307702563093
0.6 0.0316658710025028 1.2960716196006e-05 0.556336866313365 0.692208279172082 0.0455051251603653 1.35077661201489e-05 0.637618738126188 0.732616738326165
0.8 0.0402563642871014 0 0.402669733026696 0.614968503149686 0.0475715188691744 0 0.436846315368462 0.632556744325566


==> fig/power_dbr.dat <==
p_dbr_10 p_dbr_30 p_dbr_50 p_dbr2_10 p_dbr2_30 p_dbr2_50 dim_less_dir
0.0252974702529747 0.0268973102689731 0.0270972902709729 0.107989201079892 0.0467953204679532 0.0392960703929607 0.014142135623731
0.0256974302569743 0.025997400259974 0.0274972502749725 0.106389361063894 0.0476952304769523 0.0395960403959604 0.0353553390593274
0.0275972402759724 0.032996700329967 0.0376962303769623 0.112688731126887 0.0556944305569443 0.0518948105189481 0.0707106781186548
0.0316968303169683 0.0528947105289471 0.0752924707529247 0.123387661233877 0.0868913108689131 0.0980901909809019 0.14142135623731
0.0373962603739626 0.0913908609139086 0.153684631536846 0.144085591440856 0.136886311368863 0.18988101189881 0.212132034355964
0.0496950304969503 0.151884811518848 0.272572742725727 0.168783121687831 0.214378562143786 0.31976802319768 0.282842712474619
0.0712928707129287 0.242875712428757 0.438856114388561 0.213078692130787 0.318568143185681 0.486551344865513 0.353553390593274
0.103489651034897 0.367963203679632 0.62033796620338 0.260873912608739 0.454054594540546 0.667833216678332 0.424264068711929
0.126587341265873 0.508649135086491 0.786121387861214 0.315268473152685 0.587041295870413 0.818918108189181 0.494974746830583
0.163983601639836 0.642135786421358 0.894210578942106 0.366663333666633 0.712928707129287 0.911908809119088 0.565685424949238
0.212678732126787 0.764723527647235 0.958604139586041 0.43025697430257 0.81971802819718 0.969103089691031 0.636396103067893
0.26017398260174 0.86001399860014 0.983301669833017 0.502449755024498 0.9001099890011 0.986601339866013 0.707106781186548
0.322567743225677 0.918808119188081 0.996900309969003 0.573942605739426 0.943805619438056 0.997900209979002 0.777817459305202
0.389261073892611 0.963403659634037 0.999300069993001 0.635636436356364 0.974602539746025 0.999500049995001 0.848528137423857
0.473152684731527 0.982501749825017 0.999600039996 0.71022897710229 0.988801119888011 0.999800019998 0.919238815542512
0.538846115388461 0.993800619938006 0.999900009999 0.760823917608239 0.995800419958004 1 0.989949493661167
0.604339566043396 0.997800219978002 1 0.816718328167183 0.998300169983002 1 1.06066017177982
0.672432756724328 0.999400059994001 1 0.860813918608139 0.999700029997 1 1.13137084989848
0.732326767323268 1 1 0.896710328967103 0.999900009999 1 1.20208152801713
0.794120587941206 1 1 0.924307569243076 1 1 1.27279220613579
0.83021697830217 1 1 0.946105389461054 1 1 1.34350288425444
0.880811918808119 1 1 0.962803719628037 1 1 1.4142135623731
0.903909609039096 1 1 0.973202679732027 1 1 1.48492424049175
0.936906309369063 1 1 0.983901609839016 1 1 1.5556349186104
0.954104589541046 1 1 0.989401059894011 1 1 1.62634559672906
0.96960303969603 1 1 0.994300569943006 1 1 1.69705627484771
0.975602439756024 1 1 0.995100489951005 1 1 1.76776695296637
0.986901309869013 1 1 0.997900209979002 1 1 1.83847763108502


==> fig/power_fbm.dat <==
p_fbm_10 p_fbm_30 p_fbm_50 H
0.49005099490051 0.987901209879012 0.999900009999 0.01
0.426757324267573 0.95980401959804 0.998000199980002 0.05
0.344765523447655 0.875212478752125 0.97970202979702 0.1
0.252274772522748 0.737526247375263 0.912308769123088 0.15
0.198180181981802 0.55994400559944 0.766423357664234 0.2
0.143585641435856 0.392460753924608 0.554044595540446 0.25
0.105289471052895 0.258274172582742 0.375562443755624 0.3
0.0793920607939206 0.154584541545845 0.221577842215778 0.35
0.0501949805019498 0.0891910808919108 0.112288771122888 0.4
0.0407959204079592 0.0478952104789521 0.0562943705629437 0.45
0.0247975202479752 0.0244975502449755 0.0251974802519748 0.5
0.0526947305269473 0.0704929507049295 0.0812918708129187 0.55
0.0900909909009099 0.162383761623838 0.200879912008799 0.6
0.158584141585841 0.291970802919708 0.353364663533647 0.65
0.233676632336766 0.418858114188581 0.506049395060494 0.7
0.337066293370663 0.564743525647435 0.663133686631337 0.75
0.462353764623538 0.695230476952305 0.776822317768223 0.8
0.590940905909409 0.809419058094191 0.86971302869713 0.85
0.725927407259274 0.886211378862114 0.92990700929907 0.9
0.867713228677132 0.951704829517048 0.976302369763024 0.95
0.974502549745025 0.991900809919008 0.996200379962004 0.99


==> fig/power_ou.dat <==
p_ou_10 p_ou_30 p_ou_50 dim_less_ou
0.0261973802619738 0.0287971202879712 0.0298970102989701 0.01
0.0286971302869713 0.0373962603739626 0.0434956504349565 0.025
0.028997100289971 0.0484951504849515 0.0762923707629237 0.05
0.0361963803619638 0.0867913208679132 0.182281771822818 0.1
0.0481951804819518 0.156284371562844 0.324567543245675 0.15
0.0514948505149485 0.221277872212779 0.471152884711529 0.2
0.0650934906509349 0.292270772922708 0.598940105989401 0.25
0.0726927307269273 0.379062093790621 0.709329067093291 0.3
0.0837916208379162 0.454554544545545 0.78962103789621 0.35
0.101989801019898 0.522747725227477 0.848015198480152 0.4
0.115288471152885 0.586841315868413 0.889411058894111 0.45
0.125487451254875 0.638536146385361 0.924507549245075 0.5
0.133986601339866 0.68963103689631 0.93960603939606 0.55
0.142785721427857 0.727727227277272 0.961103889611039 0.6
0.172482751724828 0.766623337666233 0.97000299970003 0.65
0.184581541845815 0.796120387961204 0.978902109789021 0.7
0.198880111988801 0.820817918208179 0.983301669833017 0.75
0.213578642135786 0.843615638436156 0.987401259874013 0.8
0.225877412258774 0.86991300869913 0.990900909909009 0.85
0.234176582341766 0.884211578842116 0.992300769923008 0.9
0.250674932506749 0.894010598940106 0.993700629937006 0.95
0.263573642635736 0.906509349065094 0.995700429957004 1
0.276972302769723 0.914208579142086 0.996300369963004 1.05
0.288771122887711 0.924607539246075 0.996900309969003 1.1
0.301869813018698 0.929107089291071 0.997000299970003 1.15
0.300669933006699 0.937906209379062 0.997800219978002 1.2
0.314868513148685 0.944105589441056 0.998900109989001 1.25
0.325667433256674 0.951304869513049 0.998400159984002 1.3
0.337466253374663 0.952104789521048 0.998700129987001 1.35
0.344665533446655 0.96030396960304 0.999500049995001 1.4
0.351864813518648 0.961003899610039 0.999500049995001 1.45
0.347565243475652 0.962903709629037 0.999500049995001 1.5
0.36046395360464 0.966603339666033 0.999400059994001 1.55
0.373562643735626 0.966703329667033 0.999300069993001 1.6
0.375762423757624 0.96980301969803 0.999800019998 1.65
0.37996200379962 0.968603139686031 0.999700029997 1.7
0.398660133986601 0.975802419758024 0.999800019998 1.75
0.403359664033597 0.975202479752025 0.999400059994001 1.8
0.41045895410459 0.976502349765023 0.999700029997 1.85
0.408759124087591 0.98040195980402 0.999800019998 1.9
0.407459254074593 0.978202179782022 0.999700029997 1.95
0.419458054194581 0.981901809819018 0.999800019998 2


==> fig/typ_traj.dat <==
x_br y_br x_brd y_brd x_ou y_ou x_fbm_sup y_fbm_sup x_fbm_sub y_fbm_sub
0 -15 1 1 9.71010942659195 6.40832198525877 0 -5 20 0
-0.766711794483284 -12.3645184266896 3.11565634990285 3.19226885697935 10.186738204154 6.37000471008248 1.89867877738615 -6.03326222498591 19.6429276974614 -0.84431371030879
-0.783525906798021 -12.0603629582623 2.05140210105725 3.26773329075261 10.9645204256995 5.41205639868822 4.33545368854405 -7.17761759506762 19.4592154897983 -1.03386179899238
-0.0991861468525166 -12.0045546834565 0.982788157706687 3.8303893056485 9.37358804993047 4.72088362085663 5.73913568544046 -8.0469837528646 19.1441357438535 -0.352347856382532
-1.50096942980814 -13.3646670626364 1.98845125899768 2.26857104139833 8.75001110355633 4.5073927444483 6.63542326670145 -9.15197541925454 19.7637382751845 0.714563946614424
-3.02262973432999 -12.3099232485986 1.02443088303735 2.25117314758887 9.83603951292139 3.89433479269217 8.72527938056207 -10.4766500325523 19.8578729058108 0.161688938047546
-3.15041497843728 -13.7202612720379 1.0542734196946 3.28065587567563 9.80185023544418 5.306490809118 9.14267937301161 -11.213430739032 20.3047149269758 0.273154735720697
-2.5475544059127 -14.1771905625552 1.15857735701945 4.54093195898961 9.49975214134735 3.84859739875759 9.98957849367611 -11.4741437765078 20.1415412942067 0.370810466917669
-2.68723238882825 -15.1605006347615 1.61133017815356 5.42113819105654 9.02527903339486 3.97222636011962 11.7358824149599 -11.2375601181438 20.2458261849714 -0.198409161377544
-2.2794636739259 -14.9175057932231 4.43311733534495 6.52050514407641 9.86441695076243 3.8736578392072 11.5942986319059 -11.9352146282977 20.4498467089423 0.145487920392806
-1.88192414004207 -15.0931982790153 3.19987275368001 9.49800034193989 8.94405952244582 5.65620710169567 12.0648930313082 -12.0082726039164 19.6473492118708 -0.673986419427708
-2.19946388921171 -16.194813465245 3.27030168654407 8.76054509998098 10.4107492258524 5.64406350291838 14.0462064136626 -12.3933783361652 18.8182973444748 -0.878494168591534
-2.97874971482269 -17.9570185848945 3.26893998864861 9.25458530256157 11.6182778684487 4.71507204623569 15.5246799892097 -11.8370137734806 18.4629258506467 -1.52663666758301
-4.91426347033662 -16.4301030363104 4.22431648059761 9.48974788594813 11.9553796318926 4.99179842719183 15.7502303789803 -12.4193698971615 18.0666019444593 -1.4477904641719
-4.23553287417072 -18.7072640478763 3.48949437416894 10.5422618041909 10.3894368629018 5.22885961628999 16.2094598388226 -12.7140361044442 18.1532881081411 -0.810040227505835
-5.66410086266681 -19.8218825124414 2.94479028407372 10.9261569823328 10.4144301293995 5.72335065446571 18.9696030344163 -12.7645531157618 19.3566907742356 -0.653593850740909
-4.75089516671098 -18.8455110874268 4.90553654359327 11.4355253540806 8.39299796565492 5.67743872409315 21.8198887307883 -12.2540193323944 18.6523385013083 0.566749886372427
-6.32776746244977 -18.6414310007902 5.04890134218261 12.8371385801141 9.12512494178701 5.94092990128112 23.6046248380998 -12.5816423916887 19.7919294035893 -0.169851527061336
-8.21610360972938 -17.9052370876045 4.06233180565196 13.3911318692337 8.80878525507549 4.54488731581732 24.7678611119448 -12.5632951759714 19.9501397701509 -0.204656493167644
-7.09925010271945 -17.1618578154705 4.33475627346725 15.8415932385047 9.56805368310994 4.4417320117717 25.7048539879778 -13.4155883270146 18.3365396280396 0.0653135201848493
-5.48336195705261 -18.8283882075303 5.86776461740787 14.5011933133193 11.0791326164955 4.67809348202538 26.4416597610309 -13.6745514145608 18.106186764043 -1.65172965645785
-5.58594696924394 -18.2056606655737 4.27907600636598 14.8058559753939 10.4374774813206 5.22453675136723 27.1484620265144 -14.5027853491445 19.7481861956341 0.567826831265742
-5.77867992393642 -17.4110652241875 5.37445062220206 14.9248725356825 10.2578890607819 5.99142356624567 27.5175113195998 -15.9037988362518 20.2459373402444 0.485253723205922
-5.617773915599 -16.8719805344155 5.37437260361286 17.1732768351736 11.2987765203526 5.48255021595627 28.0621801670086 -16.3908660432926 17.7025844674947 1.04199569210788
-5.6426229358813 -19.4203662954953 7.88001882650008 17.4403627399072 10.0454982774323 5.38116084869496 28.6380626600873 -16.998194914695 18.2168626643885 0.142978641208275
-6.64418484513304 -20.5819900254971 10.1995135601068 17.6105833738675 10.6024631139968 5.48306869906143 27.7193308193582 -17.9203424235182 18.3464125561758 -1.05853535961706
-6.95864695831499 -19.5151130900172 8.95200398684528 18.2205074828944 11.6951573889684 4.36690904401189 26.4332561562097 -19.6445641184182 18.8691177787909 -0.186844323171818
-6.68178127102124 -17.766550948235 10.0472002595496 19.3431322562748 10.5867090764767 4.47115305503962 26.9122039274469 -20.5228367896584 19.5636149054304 0.0742635342211265
-6.50635093044866 -17.403574240322 11.2809468876057 20.7407997418408 9.62308932487598 4.32962524727964 27.9587774340954 -21.5252793422943 20.3622420325508 -0.445116782385082
-5.75955819269561 -16.5613106422679 13.4186064552574 22.2703699729723 9.74635298221695 4.70957395101395 28.2565480636248 -21.1243407524976 19.6061608756493 -0.83109393129986

